Completeness of the Gaia-verse I: when and where were Gaia's eyes on the sky during DR2?

The Gaia space mission is crafting revolutionary astrometric, photometric and spectroscopic catalogues that will allow us to map our Galaxy, but only if we know the completeness of this Gaia-verse of catalogues: what stars does it contain and what stars is it missing? We argue that the completeness is driven by Gaia's spinning-and-precessing scanning law and will apply this principle to the Gaia-verse over this series. We take a first step by identifying the periods in time that did not contribute any measurements to Gaia DR2; these gaps create ribbons of incompleteness across the sky that will bias any study that ignores them, although some of these gaps may be filled in future data releases. Our first approach was to use the variable star photometry to identify the 94 gaps longer than 1% of a day. Our second approach was to predict the number of observations of every point on the sky, which in comparison to the reported number of detections revealed additional gaps in the astrometry and spectroscopy. Making these predictions required us to make the most precise, publicly-available determination of the Gaia scanning law. Using this scanning law, we further identified that most stars fainter than $G=22$ in DR2 have spurious magnitudes due to a miscalibration resulting from a thunderstorm over Madrid. Our list of gaps and precision scanning law will allow astronomers to know when Gaia's eye was truly on their binary star, exoplanet or microlensing event during the time period of the second data release.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> review-response.txt <==
Reviewer: The first paper of this series focus on the detection of gaps in the Gaia DR2 data. The method is interesting, the paper is well explained and the results useful for the community. However, the weak point of this series is not to have Gaia a DPAC co-author that could provide a detailed check of the results and a number of explanations that would avoid speculation from the authors.

Authors: The goals of this series are to characterise the completeness of Gaia in a way that is scientifically useful. We are only interested in the technical details if they cause us to infer a significantly biased selection function. When we encounter technical issues we do reach out to members of DPAC and at least seven DPAC members were consulted in the preparation of these papers. However, this paper became so technical that we invited Berry Holl to be a co-author based on his substantial contribution. On a different point, the reviewer frequently refers to the difference between "used detections" and "detections". We are aware of this difference and thought we had made it clear in the text that that is what we meant. However, for our purposes, it does not matter whether a measurement wasn't made or whether it was made and then simply not used. In most cases we refer to the efficiency as a short-hand for "the fraction of observations that resulted in detections that resulted in measurements that made it to the ground, survived DPAC cuts and contributed to the published catalogue". We have attempted to highlight all of the many changes that we have made to the paper, but we have not highlighted the entirely new Appendices A and B.

Reviewer: The clear issue about the computation of the predicted number of observations which can be lower than the observed one, fundamental for paper II, has to be corrected (at minimum commented) for paper I also before it is published.

Authors: We have invested significant effort in investigating these errors which has lead to us adding a new Section 3 and Appendix A to this paper. There were three contributing factors, which taken together fully explain the stars with more detections than predicted observations.

1) In Paper I we were predicting the number of observations of sources based on the nearest pixel of a pre-computed HEALPix nside = 1024 grid. We found that this grid was too coarse to properly resolve the fine structure of the scanning law and so moved to a much finer nside = 4096 grid. We also switched to using bilinear interpolation to predict the number of observations rather than simply using the predicted number of observations of the nearest pixel. This brought the error of our predictions down to 0.5. See Sec. 2.2.

2) The scanning law provided by DPAC is only the nominal commanded one which can deviate by up to 30 arcseconds from the true scanning law carried out by Gaia. We used the data encoded by the transit_id column in the epoch photometry to infer a much improved estimation of the Gaia scanning law as detailed in Appendix A.

3) There is strong evidence that the quantity astrometric_matched_observations can include spurious detections of at least some sources, which we establish in Sec. 3.

Reviewer: Abstract & several times in the text: the gaps identified are not only "when Gaia was not taking data" but also when Gaia DPAC did not use the collected data due to failing quality criteria. You are not seeing "observations" but "used observations".

Authors: Agreed. We have attempted to clarify this in the text.

Reviewer: Introduction: telemetry issue is to be mentioned: during galactic plane scans for example, a fraction of the data is not transmitted to ground, leading to a strong decrease of the "observation" probability. 

Authors: Added.

Reviewer: Section 2: The times of the potential gaps reported in the DPAC documentation are not less precise than yours. The time interval corresponding to holes in the data depends on the nature of the data and the quality criteria used by the various data producers. Those are given explicitly for the large gaps in the CU3 and CU5 papers. 

Authors: Most of the potential data gaps listed on the website in the footnote are given as a single OBMT with one decimal precision and with no indication of the length. Full time ranges are given for the EPSL, decontaminations and refocussings, which we acknowledge in the text.

Reviewer: Table A1: No, those gaps do not apply to all Gaia DR2 data products ! I guess you mean G, BP and RP photometric time series. 
You have a very long gap at 2524.495 not referenced within the DPAC publications, why ? 
you do not recover the first refocusing period at 1443.950, I guess this is due to its small length, you may say so and still add this DPAC info in Fig. 3.

Authors: We disagree. The gaps identified from the G photometric time series are shown in red in Figure 3, and line-up with drops in the deviancy in all three time series. We have a long gap at 2524.495 because we inferred its existence from the Gaia epoch photometry time series. Its existence is corroborated by the drop in deviancy shown in Fig. 3. We emailed the Gaia helpdesk and entered their explanation in the text. The refocussings are both now shown in Fig. 3 and we have mentioned that we do not recover it.

Reviewer: Fig 2: considering that your other plots are in galactic coordinates, use also galactic coordinates for this plot. 

Authors: We have made this change.

Reviewer: Section 2.2: the FoV is not 0.7x0.7 but 1.2°x0.7°. The location should not only be consistent with falling on the CCDs but should also fall within the sky mapper CCDs (it needs a detection to be followed). This aspect is not discussed at all in your description.

Authors: We have added a brief mention of the effect of across-scan motion and made it explicit that we ignore it. 

Reviewer: Section 2.3: 68% for spectroscopy is not a problem of being efficient at "obtaining" a spectrum, but on using it ! See the filters described in Sartoretti et al., in particular the filter on non-rectangular truncated windows. 

Authors: We are aware of this but were careless when writing that section. We have added more explanation.

Reviewer: Section 2.3.2: again, you are not seeing here gaps in "data taking" but in data taking + data usage. The light curve filters are different between the mean photometry computation and the variability analysis. So it is not an "efficiency of the colour photometry data-taking" but of data usability. 

Authors: We have attempted to clarify our use of these words in the introduction.

Reviewer: Section 2.3.3: typo: astrometric observations -> spectroscopic observations. 
Note that crowded spectra are removed from the processing, again, you are not seeing here detections being prevented but detections being not used.

Authors: Thank you for catching that typo.

Reviewer: Fig. 4,5,7, why is your colour scaling going to 20 while values cannot be larger than 0 ? Adapt your colour scale. Although difficult to see, it seems that you have some red points, actually confirmed by paper II. As those are not physically possible, you need at minimum to comment on those. 

Authors: We have adapted the colour scale. See above for our explanation for the red-coloured points.

Reviewer: Some of the gaps identified from the epoch photometry do not seem to be adapted to astrometry and radial velocity, e.g. end of Gaia DR1. A correct scaling of the colour scales would allow to see if some incorrect gaps have been applied.

Authors: If you zoom in on Fig. 3 you can indeed see that the gap at the end of Gaia DR1 does appear in the astrometry and spectroscopy. We note that this is the gap which was short in the G photometry time series and long in the BP/RP photometry time series, and it is only the short G gap which is reflected in the astrometry and spectroscopy.

Reviewer: Section 3: gaps in Gaia DR2 data usage does not mean that those will not be accessible in the future, opposite to what is stated. See e.g. the discussion in Lindegren et al. 2018 about major micrometeorid hits GDR2 handling. Again, the gaps you found are on data availability+usage, not just data availability.

Authors: Thank you for correcting us on this point which we have now added to the main text.
